Blink: Lightweight Sample Runs for Cost Optimization of Big Data Applications

Distributed in-memory data processing engines accelerate iterative applications by caching substantial datasets in memory rather than recomputing them in each iteration. Selecting a suitable cluster size for caching these datasets plays an essential role in achieving optimal performance. In practice, this is a tedious and hard task for end users, who are typically not aware of cluster specifications, workload semantics and sizes of intermediate data. We present Blink, an autonomous sampling-based framework, which predicts sizes of cached datasets and selects optimal cluster size without relying on historical runs. We evaluate Blink on a variety of iterative, real-world, machine learning applications. With an average sample runs cost of 4.6% compared to the cost of optimal runs, Blink selects the optimal cluster size in 15 out of 16 cases, saving up to 47.4% of execution cost compared to average costs.

==> data/Ernest-vs-optimal-cost-ratio.dat <==
Application,ErnestVersusOptimalRatio
ALS,25.3710166666667
Bayes,26.1832166666667
GBT,38.44215
KM,23.8524666666667
LR,121.332816666667
PCA,21.4028333333333
RFC,98.5506166666667
SVM,32.1208166666667


==> data/cost-optimization.dat <==
Application,OptimalCost,AverageCost,WorstCost,BlinkCost
ALS,27.204,35.074,45.2016,33.004
Bayes,28.4732,47.27049167,66.5355,29.8732
GBT,9.75,38.40528333,72.9108,11.1565
KM,13.9268,37.10306667,137.1698,15.1268
LR,42.894,105.2416583,336.951,43.894
PCA,77.35415,150.9784912,219.10355,85.05415
RFC,241.0053333,337.5615139,442.2806667,244.9053333333
SVM,66.9426,256.4533,804.8278,68.1426

==> data/gbt-benefit.dat <==
Experiments,Benefit
3,45.21428571
4,48.16666667
5,29.4
6,27.33333333
7,23.36842105
8,20.5
9,18.2962963
10,15.9516129


==> data/gbt-data-size.dat <==
Datascale,DataSizeKB
1,32.9
2,32.9
3,32.9
4,95.5
5,64.2
6,126.8
7,158.1
8,189.4
9,220.8
10,220.8


==> data/gbt-sampling-cost-vs-prediction-accuracy-ratio.dat <==
Experiments,SamplingCost,PredictionAccuracy
3,1.4,63.3
4,1.8,86.7
5,2.5,73.5
6,3,82
7,3.8,88.8
8,4.6,94.3
9,5.4,98.8
10,6.2,98.9


==> data/km-task-distribution.dat <==
machine,tasks,line
1,12,14
2,13,14
3,16,14
4,16,14
5,12,14
6,15,14
7,16,14

==> data/prediction-error.dat <==
Application,Error
ALS,14.1028738104
Bayes,3.6915766592
GBT,36.7069537977
KM,1.1633288917
LR,2.203280402
PCA,1.3137958064
RFC,0.3847828471
SVM,0.0008421519

==> data/sample-run-size.dat <==
Datascale,ExecutionTime,IntermediateResultsSize
1,40.2,412.3
2,38,412.3
3,38,412.3
4,39,412.3
5,35.6,412.3
6,39.2,412.3
7,40.5,412.3
8,40.2,412.3
9,38.2,412.3
10,40.8,412.3
11.1,57.5,824.6
12,56,824.6
13,56.9,824.6
14,58,824.6
15,55.7,824.6
16,56.1,824.6
17,58.6,824.6
18,55.2,824.6
19,53.8,824.6
20,56.1,824.6
21,78.9,1221.6
22,74,1221.6
23,75.9,1221.6
24,76.4,1221.6
25,75.7,1221.6
26,73.9,1221.6
27,72.9,1221.6
28,73.7,1221.6
29,74,1221.6
30,74.4,1221.6


==> data/sampling-vs-optimal-cost-ratio.dat <==
Application,TrainingVersusOptimalRatio
ALS,21.3203940597
Bayes,4.916904317
GBT,14.358974359
KM,8.616480455
LR,2.3313283909
PCA,9.9542170653
RFC,1.6182214501
SVM,1.7925805093

==> data/svm-intro.csv <==
Machines,ActualLatency,ActualCost,ErnestPredictedLatency,ErnestPredictedCost
1,804.8,804.8,50.3,50.3
2,325.6,651.2,25.7,51.4
3,172.3,516.9,17.7,53.1
4,88.5,354,13.9,55.6
5,40.7,203.5,11.7,58.5
6,15.7,94.2,10.3,61.8
7,9.6,67.2,9.4,65.8
8,8.6,68.8,8.8,70.4
9,8.4,75.6,8.4,75.6
10,8.3,83,8.2,82
11,8.4,92.4,8.1,89.1
12,7.7,92.4,8,96
